Molecular Dynamics Investigation of the Influence of the Shape of Cation on the Structure and Lubrication Properties of Ionic Liquids

We present a theoretical study of the influence of the molecular geometry of the cation on the response of ionic liquid (IL) to confinement and mechanical strain. The so-called {\it tailed} model includes a large spherical anion and asymmetric cation consisting of a charged head and neutral tail. Despite its simplicity, this model recovers a wide range of structures seen in IL: simple cubic lattice for the small tails, liquid-like state for symmetric cation-tail dimers, and molecular layer structure for dimers with large tails. A mutual feature of all investigated model ILs is a formation of the fixed (stable) layer of cations along solid plates. We observe single anionic layer for small gap widths, double anionic layer for intermediate, and tail--to--tail layer formation for wide gaps. The normal force evolution with the gap size can be related to the layer formed inside the gap. The low hysteretic losses during the linear cyclic motion suggest the presence of strong slip inside the gap. In our model specific coefficient of friction is low and friction force decreases with the tail size.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The template project on Overleaf contains:

 - rsc_art_pccp.tex (the template with example text)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file)


The following files need to be in the same folder as rsc_art_pccp.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the RSC.)


